Towards a fully stringy computation of Yukawa couplings on non factorized tori and non abelian twist correlators (I): the classical solution and action

We consider the simplest possible setting of non abelian twist fields which corresponds to $SU(2)$ monodromies. We first review the theory of hypergeometric function and of the solutions of the most general Fuchsian second order equation with three singularities. Then we solve the problem of writing the general solution with prescribed $U(2)$ monodromies. We use this result to compute the classical string solution corresponding to three $D2$ branes in $R^4$. Despite the fact the configuration is supersymmetric the classical string solution is not holomorphic. Using the equation of motion and not the KLT approach we give a very simple expression for the classical action of the string. We find that the classical action is not proportional to the area of the triangle determined by the branes intersection points since the solution is not holomorphic. Phenomenologically this means that the Yukawa couplings for these supersymmetric configurations on non factorized tori are suppressed with respect to the factorized case.

==> Map_stripe_polygon_3D.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Map_stripe_polygon_3D.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1215.97470703bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4912835)%
    \put(0,0){\includegraphics[width=\unitlength]{Map_stripe_polygon_3D.pdf}}%
    \put(0.86979967,0.29162309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X(0,\tau_{(a_1)})$}}}%
    \put(0.59146224,0.00310322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X(0,\tau_{(a_2)})$}}}%
    \put(0.07829367,0.20047575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{(a_3)}$}}}%
    \put(0.18355903,0.20047575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{(a_2)}$}}}%
    \put(0.30198254,0.20047574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{(a_1)}$}}}%
    \put(0.24934986,0.25310842){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{(a_1)}$}}}%
    \put(0.15724268,0.25310842){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{(a_2)}$}}}%
    \put(-0.00065534,0.31889926){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma=\pi$}}}%
    \put(-0.00065534,0.22679208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma=0$}}}%
    \put(0.32655256,0.48528522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X(\sigma,\tau)$}}}%
    \put(0.79541384,0.33863651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{(a_1)}$}}}%
    \put(0.77567659,0.15442215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{(a_2)}$}}}%
    \put(0.5256714,0.06889404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{(a_3)}$}}}%
    \put(0.22303353,0.33863652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{(\pi)}$}}}%
    \put(0.51909232,0.23995025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_{(\pi)}$}}}%
  \end{picture}%
\endgroup%


==> Map_stripe_polygon_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Map_stripe_polygon_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1103.203125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47890093)%
    \put(0,0){\includegraphics[width=\unitlength]{Map_stripe_polygon_v2.pdf}}%
    \put(0.68092911,0.12342265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.81145811,0.12342265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.89122583,0.27570648){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_4$}}}%
    \put(0.91298067,0.0871646){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_4$}}}%
    \put(0.82016005,0.4076858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_3$}}}%
    \put(0.6736775,0.28295809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_3$}}}%
    \put(0.55982721,0.11182007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_2$}}}%
    \put(0.76069683,0.26845487){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(0.76794845,0.18868715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_1$}}}%
    \put(0.43437434,0.10891943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.12980667,0.10891943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.21653296,0.10867533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_4$}}}%
    \put(0.30384534,0.10891943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_3$}}}%
    \put(0.37416397,0.10867533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.40153046,0.16559765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_1$}}}%
    \put(0.347355,0.16693232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_2$}}}%
    \put(0.27483889,0.16693232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_3$}}}%
    \put(0.17331634,0.16693232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_4$}}}%
    \put(-0.00072233,0.23944843){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma=\pi$}}}%
    \put(-0.00072233,0.13792587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma=0$}}}%
    \put(0.3599334,0.42284269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X(\sigma,\tau)$}}}%
  \end{picture}%
\endgroup%


==> g0g1_vs_g1g0_Hplus.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'g0g1_vs_g1g0_Hplus.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{608.909375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54913241)%
    \put(0,0){\includegraphics[width=\unitlength]{g0g1_vs_g1g0_Hplus.pdf}}%
    \put(0.02540403,0.33093492){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^{(+)}_0$}}}%
    \put(0.18306296,0.33093492){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^{(+)}_1$}}}%
    \put(0.15678647,0.54114683){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_0$}}}%
    \put(0.8531134,0.33093492){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^{(+)~-1}_\infty$}}}%
    \put(0.57721028,0.50173209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_0$}}}%
    \put(-0.00087246,0.00247882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^{(+)}_0$}}}%
    \put(0.15678647,0.00247882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^{(+)}_1$}}}%
    \put(0.13050998,0.21269072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_0$}}}%
    \put(0.82683692,0.00247882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^{(+)~-1}_\infty$}}}%
    \put(0.55093379,0.17327599){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_0$}}}%
  \end{picture}%
\endgroup%

